Fair Exploration via Axiomatic Bargaining

Exploration is often necessary in online learning to maximize long-term reward, but it comes at the cost of short-term 'regret'. We study how this cost of exploration is shared across multiple groups. For example, in a clinical trial setting, patients who are assigned a sub-optimal treatment effectively incur the cost of exploration. When patients are associated with natural groups on the basis of, say, race or age, it is natural to ask whether the cost of exploration borne by any single group is 'fair'. So motivated, we introduce the 'grouped' bandit model. We leverage the theory of axiomatic bargaining, and the Nash bargaining solution in particular, to formalize what might constitute a fair division of the cost of exploration across groups. On the one hand, we show that any regret-optimal policy strikingly results in the least fair outcome: such policies will perversely leverage the most 'disadvantaged' groups when they can. More constructively, we derive policies that are optimally fair and simultaneously enjoy a small 'price of fairness'. We illustrate the relative merits of our algorithmic framework with a case study on contextual bandits for warfarin dosing where we are concerned with the cost of exploration across multiple races and age groups.

==> sections/abstract_text.txt <==
New Main abstract:
Exploration is often necessary in online learning to maximize long-term reward, but it comes at the cost of short-term 'regret'. We study how this cost of exploration is shared across multiple groups. For example, in a clinical trial setting, patients who are assigned a sub-optimal treatment effectively incur the cost of exploration. When patients are associated with natural groups on the basis of, say, race or age, it is natural to ask whether the cost of exploration borne by any single group is 'fair'. So motivated, we introduce the 'grouped' bandit model. We leverage the theory of axiomatic bargaining, and the Nash bargaining solution in particular, to formalize what might constitute a fair division of the cost of exploration across groups. On the one hand, we show that any regret-optimal policy strikingly results in the least fair outcome: such policies will perversely leverage the most 'disadvantaged' groups when they can. More constructively, we derive policies that are optimally fair and simultaneously enjoy a small 'price of fairness'. We illustrate the relative merits of our algorithmic framework with a case study on contextual bandits for warfarin dosing where we are concerned with the cost of exploration across multiple races and age groups. 

My abstract:
Exploration is often necessary in online learning to maximize long-term reward, but it comes at the cost of short-term 'regret'. We study how this cost of exploration is shared across multiple groups. For example, in a clinical trial setting, patients who are assigned a sub-optimal treatment are the ones who incur the cost of exploration, and groups can be defined as the race of patients. We introduce the 'grouped' bandit model, and we show that any regret-optimal policy results in the least fair outcome: the most disadvantaged group bears the entire cost of exploration. We formalize an axiomatic notion of fairness using the Nash bargaining solution, and we derive policies that are optimally fair and enjoy a small 'price of fairness'. We illustrate the relative merits of our algorithmic framework with a case study on contextual bandits for warfarin dosing




Main abstract:
Motivated by the consideration of fairly sharing the cost of exploration between multiple groups in learning problems, we develop the Nash bargaining solution in the context of multi-armed bandits. Specifically, the `grouped' bandit associated with any multi-armed bandit problem associates, with each time step, a single group from some finite set of groups. The utility gained by a given group under some learning policy is naturally viewed as the reduction in that group's regret relative to the regret that group would have incurred 'on its own'. We derive policies that yield the Nash bargaining solution relative to the set of incremental utilities possible under any policy. We show that on the one hand, the 'price of fairness' under such policies is limited, while on the other hand, regret optimal policies are arbitrarily unfair under generic conditions. Our theoretical development is complemented by a case study on contextual bandits for warfarin dosing where we are concerned with the cost of exploration across multiple races and age groups. 



Short abstract for INFORMS:
Exploring, rather than exploiting, is often necessary to maximize long-term reward in an online learning problem, but it comes at the cost of reducing immediate reward. In a system with multiple stakeholders, this cost of exploration must be distributed between them in some way. We study how to fairly apportion this cost in a bandit setting with a group structure. We use the notion of proportional fairness and show that any regret-optimal policy results in an arbitrarily unfair outcome. We introduce a policy, PF-UCB, which we prove to be proportionally fair for all instances, and we show that the loss in total utility as compared to the system optimal solution is small. Using a real-world dataset on optimal drug dosing where groups correspond to the race of patients, we find that incorporating fairness has a significant impact on the resulting distribution of regret between groups.


Short abstract for Nicholson:
We study the problem of fairly sharing the cost of exploration between multiple groups in multi-armed bandits. Using axiomatic bargaining as the backbone of our fairness framework, we develop policies that yield the Nash bargaining solution. We show that on the one hand, the 'price of fairness' under such policies is limited, while on the other hand, regret optimal policies are arbitrarily unfair under generic conditions. We complement our theoretical results with a case study on warfarin dosing where we are concerned with the cost of exploration across multiple races and age groups.
